Turbulence velocity profiling for high sensitivity and vertical-resolution atmospheric characterization with Stereo-SCIDAR

As telescopes become larger, into the era of ~40 m Extremely Large Telescopes, the high- resolution vertical profile of the optical turbulence strength is critical for the validation, optimization and operation of optical systems. The velocity of atmospheric optical turbulence is an important parameter for several applications including astronomical adaptive optics systems. Here, we compare the vertical profile of the velocity of the atmospheric wind above La Palma by means of a comparison of Stereo-SCIntillation Detection And Ranging (Stereo- SCIDAR) with the Global Forecast System models and nearby balloon-borne radiosondes. We use these data to validate the automated optical turbulence velocity identification from the Stereo-SCIDAR instrument mounted on the 2.5 m Isaac Newton Telescope, La Palma. By comparing these data we infer that the turbulence velocity and the wind velocity are consistent and that the automated turbulence velocity identification of the Stereo-SCIDAR is precise. The turbulence velocities can be used to increase the sensitivity of the turbulence strength profiles, as weaker turbulence that may be misinterpreted as noise can be detected with a velocity vector. The turbulence velocities can also be used to increase the altitude resolution of a detected layer, as the altitude of the velocity vectors can be identified to a greater precision than the native resolution of the system. We also show examples of complex velocity structure within a turbulent layer caused by wind shear at the interface of atmospheric zones.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> reply.txt <==
We are very grateful for the reviewers comments and have taken all suggestions on board. We have removed section 4 as we understand from the reviewers that it was not clear. We have instead placed examples of measured covariance maps of observed phenomenon into section two. These examples show the double layers and the arcs described by the reviewer and we have attempted to explain how these occur given reference to previous work.

We have also removed statements about validating that wind speed and turbulence speed is the same. Although we still believe that this is an important result and are not aware of any other study, we have removed it from this paper. Instead we make the point that we typically see velocity dispersion within a turbulent zone and that is is unlikely that a numerical model we recreate this fidelity due to sampling issues. We hope that this will satisfy the reviewer.

Below we respond directly to the reviewers comments.

REVIEWER: 
The paper presents  a method of automatic wind  measurement adapted to
Stereo-Scidar (SS) and its verification by comparing with alternative
meteorological data. These results merit publication. The paper sends
a message that SS works and gives useful results.

Referee #1 is  correct in insisting that wind  and turbulence speed is
the  same  thing.  The  authors  should  re-cast  the text  accordingly
(Sect. 5 par1): they just  verified the SS wind extraction rather than
made a "significant" discovery of speed equality.
—
AUTHOR:
We accept the reviewers comment and have made the following changes. More details are made after the following comment.
Changed title to:
“Turbulence velocity profiling for high sensitivity and vertical-resolution atmospheric characterisation with Stereo-SCIDAR”
removed “and wind”

Changed conclusion to reflect this.
—
REVIEWER:
This  said, turbulence  is often  generated at  the  interface between
atmospheric  zones moving  with  different speeds  (Coulman, Vernin  &
Fuchs, 1985, Appl.  Opt., 34, 5461). Some wind  shear inside turbulent
layers  is  thus  expected,   and  is  actually  seen,  manifested  by
elongation  or curving  of  peaks  in the  temporal  CCF. Finding  and
presenting such examples in the SS  data would make a nice addition to
the  paper.  The comment  on p.8-l  starting with  "We can..."  can be
expanded, with citation and physics added. A reference to "future
publication" can be safely omitted. 
—
AUTHOR:
We accept that previously the message was confused and thank the reviewer for helping us to explain this point. We have now significantly revised the manuscript with consideration of this and the above comments. We often see closely spaced double layers and significant dispersion within a covariance peak. We do not think that the numerical models will see this due to the discrete altitude scale involved. We now show specific examples of each case and comment on the possible explanation.

Added to abstract:
“We also show examples of complex velocity structure within a turbulent layer caused by wind shear at the interface of atmospheric zones.”

Added new paragraph to introduction:
“The strategies above assume "frozen flow", i.e. that the wavefront does not evolve as it traverses the telescope field of view. However, the interface of two zones of atmosphere with different wind velocities can induce a velocity dispersion in the turbulence.  Although the optical turbulence is a passive tracer of the bulk motion of the air, a gradient of velocity between the top and the bottom of the turbulent zone can exist. This may not be seen in numerical models and probes (such as weather balloon tracking) due to the discrete altitude sampling. Optical systems, such as AO, are sensitive to the velocity of the optical turbulence (refractive index variations) and not necessarily the bulk velocity of the wind. It is only by comparing the numerical models with turbulence velocities determined by optical remote sensing means that we can understand the differences, if any, between wind velocity, turbulence velocity and gusting. The stereo-SCIDAR has sufficient resolution to be able to resolve this and we show examples of such velocity dispersion.”

Added section 2.1.4 : “Stereo-SCIDAR example cross-covariance functions” to show typical examples of the velocity dispersion described above.

Removed section 4.
—
REVIEWER:
The  statement  that  SS  with  wind extraction  leads  to  increasing
vertical resolution is  misleading in the same way  as in the original
"HVR" paper by Egner & Masciadri (2007). Layers with significantly different
speeds can be separated in the temporal CCF and their altitudes can be
measured more accurately than  the intrinsic vertical resolution of SS
in Eq.  1.  But this is not a general case,  so the increased vertical
resolution by  the HVR  method may be  available sometimes  (in these
special situations), but is not available always. Please, explain this
clearly in the text to avoid misinterpretation of the HVR. 
—
AUTHOR:
We have made a section to address the High Vertical Resolution mode, 2.1.2. In this section we now explain the resolution improvement and its limitations.
—

REVIEWER:
Finally, the concept of "layers" is used freely without
definition. Not all turbulence is concentrated in well-defined layers,
there is also a continuous component (see early radiosonde papers)
that can't be neglected. The authors should explain how SS measures
the continuous component (if at all). The "detection" of layers is
relevant for the wind-speed measurement, but not for the profile itself.
—
AUTHOR:
Changed ‘layers’ to ‘detection bins’ or simply ‘turbulence’ throughout. We do not see a continuous component but all turbulence appears in zones which can be tracked in the temporal covariance function, and so this is not addressed in this paper.
—


1. page 2-l line 3: the formula is wrong, the correct one includes
h*\sec(\theta_z) + h_conj.
—
AUTHOR:
This is included in the definition of z in the original equation. We have expanded the definition of z to be more explicit, “$z$ is the propagation distance from the turbulence to the detection plane. $z$ depends on the airmass of the observation ($\sec{(\theta_z)}$, where $\theta_z$, is the zenith angle), the conjugate altitude of the detector plane, $h_{\mathrm{conj}}$, and the altitude of the turbulent layer, $h$, and is given by, $z=| h + h_{\mathrm{conj}} |\sec{(\theta_z)} $”
—

2. p.1-R, l. 23: "6 hours and 0 hours forecast" is not clear. Explain
that this is UT time every day, and at what UT time (with what
anticipation) this forecast is made (or say nothing, referring to
Sect. 2.3)
—
AUTHOR:
We have removed the statement preferring to explain it fully in the section describing the GFS system rather than in the bullet point list in the introduction.
—

3.  p.2-r  l.43: "frozen  flow" is a  crude approximation,  given wind
gradients inside  turbulent layers (see above). The  gradients lead to
smearing  of the  peaks with  increasing  time delay,  as measured  by
several authors in the past (e.g. Schoeck & Spillar). Please, state
this fact and say how you deal with deviations from frozen-flow in
the data reduction. 
—
AUTHOR:
We have removed the word “frozen” from the explanation regarding coherence time. See above for further changes to the introduction to address this.

We have also added a paragraph to the end of section 2.1.1 to explain why we believe that frozen flow is a valid assumption for this work.
—

4. p. 2-r  after Eq.3: \gamma is the zenith  distance, not airmass. It was denoted  also by theta_z on  p. 2-l. Please,  use unified notation throughout the paper. I strongly  suggest removing Eqs. 2 and3 as they are not used in the paper at all, and shorten the text accordingly. Suffice to give a reference on \tau_0.
—
AUTHOR:
The reviewer is correct that the variable was incorrectly defined. The point of the equation was to show that the turbulence strength, altitude and velocity is required to evaluate this important parameter. However, we have removed the equations as suggested.
—

5. p. 3-r l.60: "well depth" is probably irrelevant, the authors meant saturation level?
—
AUTHOR:
We have made this change as suggested.
—

6. p. 4-l l. 35: "wind speed identification precision" is unclear. Just "precision"? 
—
AUTHOR:
We have made this change as suggested.
—

7. p.  4-l l.56  and eq. 4:  State the  special situation where  Eq. 4
applies (see  above) and  the assumptions made.  I *guess* that  it is
assumed that the peak position can be measured within 1 pixel (why not
better?) and that two peaks  are well separated to be measured without
overlap  (give  the  wind-speed  difference that  satisfies  this  2nd
condition). The term "guide stars" is not appropriate, "double star"
is meant? 
—
AUTHOR:
This is correct, we can measure the covariance peak within a pixel of the covariance function as stated in the text (p. 4-l l.35-40). We have added the sentence: “However, it should be noted that this is only true in the case that the wind velocities of neighbouring turbulence are distinct enough that they are separated in the spatio-temporal cross-covariance function”. We have also added a paragraph discussing this limitation in section 2.1.2.

We have also replaced “guide star” with “double star” as suggested. 

Also, after the advice of the reviewer we have updated our analysis code and we now calculate the altitude of the turbulence to sub-pixel accuracy.
—

8. p. 4-r l.41: "of the GFS forecast" -> "and the GFS forecast"
—
AUTHOR:
We have made this change as suggested.
—

9. p.4-r l.63: add "UT" to 00:00 and 18:00. 
—
AUTHOR:
We have made this change as suggested.
—

10. p.5-r l.50: "validation between" -> "agreement between"
—
AUTHOR:
We have made this change as suggested.
—

11. p.5-r before-last line: undefined citation.
—
AUTHOR:
This has been fixed
—

12. Fig. 5: The Cn2(h) profile is measured in m^{-2/3}, not in m^{1/3}
as indicated in the color scale. The m^{1/3} units apply to integrals
over certain altitude ranges that could be displayed, e.g., by
fixed-length bars of appropriate color. Explain what is plotted and
how.
—
AUTHOR:
The units of the plot were m^{1/3} as we were showing the integrated Cn2dh of each bin as it is measured by the instrument. However, we understand the reviewers point and instead now plot the Cn2 m^{-2/3} as without knowing the altitude range it was difficult to interpret. Figure 5 has been changed to plot Cn2 m^{-2/3}.
—

13. p.6-r Table 3: indicate units in the column heading.
—
AUTHOR:
We have made this change as suggested.
—

14. p.7 Fig.7-right: I wonder why some directions are highly
discrepant, and suspect that this occurs for slow wind. I suggest to
make this plot for wind speed exceeding some threshold, e.g. 5 m/s, to
avoid those discrepancies. The rms agreement should improve? Same for
Figs. 8 and 9.
—
AUTHOR:
As all of the data sources have different altitude scales we should only compare data taken at a similar altitude. We were using a 200 m range, however we now believe that this is too large and the turbulence direction can change dramatically in that range. We have reduced the altitude range to 100 m. If we reduce the altitude range further we dramatically reduce the number of data points for the comparison. The RMSE has now improved for the comparison of the directions. 

We have also modified the plot of the direction such that the data point radius denotes the wind speed. As the reviewer suggests we see that most of the outliers are due to slow wind speeds but this does not significantly change the RMSE.

We think that the large RMSE in the direction comes from the inherent difference in the measured turbulence dispersion within a turbulent zone to that estimated from the Radiosonde and GFS. We have added a paragraph to discuss this at the end of section 3.
—

AUTHOR:
For points 15 - 19 refer to section 4. Based on the constructive comments of the reviewers we have decided to substantially re-work this section and show specific examples of where the HVR technique has successfully separated layers and where it has failed due to the limitations pointed out by the reviewer.













==> reviewer2.txt <==
Reviewer: 2

The paper presents  a method of automatic wind  measurement adapted to
Stereo-Scidar (SS) and its verification by comparing with alternative
meteorological data. These results merit publication. The paper sends
a message that SS works and gives useful results.

Referee #1 is  correct in insisting that wind  and turbulence speed is
the  same  thing.  The  authors  should  re-cast  the text  accordingly
(Sect. 5 par1): they just  verified the SS wind extraction rather than
made a "significant" discovery of speed equality.

This  said, turbulence  is often  generated at  the  interface between
atmospheric  zones moving  with  different speeds  (Coulman, Vernin  &
Fuchs, 1985, Appl.  Opt., 34, 5461). Some wind  shear inside turbulent
layers  is  thus  expected,   and  is  actually  seen,  manifested  by
elongation  or curving  of  peaks  in the  temporal  CCF. Finding  and
presenting such examples in the SS  data would make a nice addition to
the  paper.  The comment  on p.8-l  starting with  "We can..."  can be
expanded, with citation and physics added. A reference to "future
publication" can be safely omitted. 

The  statement  that  SS  with  wind extraction  leads  to  increasing
vertical resolution is  misleading in the same way  as in the original
"HVR" paper by Egner & Masciadri (2007). Layers with significantly different
speeds can be separated in the temporal CCF and their altitudes can be
measured more accurately than  the intrinsic vertical resolution of SS
in Eq.  1.  But this is not a general case,  so the increased vertical
resolution by  the HVR  method may be  available sometimes  (in these
special situations), but is not available always. Please, explain this
clearly in the text to avoid misinterpretation of the HVR. 

Finally, the concept of "layers" is used freely without
definition. Not all turbulence is concentrated in well-defined layers,
there is also a continuous component (see early radiosonde papers)
that can't be neglected. The authors should explain how SS measures
the continuous component (if at all). The "detection" of layers is
relevant for the wind-speed measurement, but not for the profile itself.

More specific comments:

1. page 2-l line 3: the formula is wrong, the correct one includes
h*\sec(\theta_z) + h_conj.

2. p.1-R, l. 23: "6 hours and 0 hours forecast" is not clear. Explain
that this is UT time every day, and at what UT time (with what
anticipation) this forecas is made (or say nothing, referring to
Sect. 2.3).

3.  p.2-r  l.43: "frozen  flow" is a  crude approximation,  given wind
gradients inside  turbulent layers (see above). The  gradients lead to
smearing  of the  peaks with  increasing  time delay,  as measured  by
several authors in the past (e.g. Schoeck & Spillar). Please, state
this fact and say how you deal with deviations from frozen-flow in
the data reduction. 

4. p. 2-r  after Eq.3: \gamma is the zenith  distance, not airmass. It
was denoted  also by theta_z on  p. 2-l. Please,  use unified notation
throughout the paper. I strongly  suggest removing Eqs. 2 and3 as they
are not used in the paper at all, and shorten the text accordingly. 
Suffice to give a reference on \tau_0.

5. p. 3-r l.60: "well depth" is probably irrelevant, the authors meant
saturation level?

6. p. 4-l l. 35: "wind speed identification precision" is
unclear. Just "precision"? 

7. p.  4-l l.56  and eq. 4:  State the  special situation where  Eq. 4
applies (see  above) and  the assumptions made.  I *guess* that  it is
assumed that the peak position can be measured within 1 pixel (why not
better?) and that two peaks  are well separated to be measured without
overlap  (give  the  wind-speed  difference that  satisfies  this  2nd
condition). The term "guide stars" is not appropriate, "double star"
is meant? 

8. p. 4-r l.41: "of the GFS forecast" -> "and the GFS forecast"

9. p.4-r l.63: add "UT" to 00:00 and 18:00. 

10. p.5-r l.50: "validation between" -> "agreement between"

11. p.5-r before-last line: undefined citation.

12. Fig. 5: The Cn2(h) profile is measured in m^{-2/3}, not in m^{1/3}
as indicated in the color scale. The m^{1/3} units apply to integrals
over certain altitude ranges that could be displayed, e.g., by
fixed-length bars of appropriate color. Explain what is plotted and
how.

13. p.6-r Table 3: indicate units in the column heading.

14. p.7 Fig.7-right: I wonder why some directions are highly
discrepant, and suspect that this occurs for slow wind. I suggest to
make this plot for wind speed exceeding some threshold, e.g. 5 m/s, to
avoid those discrepancies. The rms agreement should improve? Same for
Figs. 8 and 9.

15. p.7-r l.52: "...velocity identification can help to identify..." is not
clear.

16. p.8-r l.50: what are "missing layers"? Does it mean "undetected"?
What about continuous (non-layered) profiles? 

17. p. 9-l Fig. 10: The units of vertical axis are again wrong,
m^{1/3}. They are appropriate only for integrals over discrete layers,
which should be plotted as separate points, not as a continuous line. 
There are curves and crosses plotted, while caption mentions three
quantities. This Figure should be re-worked or removed. 

18. p.9-ll l.56: what is meant by "removing false positives from the
turbulence profile"?  

19. p. 9-r l.6: "...velocity profiles fed into..." is not clear at
all. Do authors mean that SS provides both turbulence strength and
velocity profiles? Why one is fed into another?

Conclusion: After  the first revision,  the paper still  lacks clarity
and contains errors and shortcomings. Further revision is necessary.
